YoloTag: Vision-based Robust UAV Navigation with Fiducial Markers

By harnessing fiducial markers as visual landmarks in the environment, Unmanned Aerial Vehicles (UAVs) can rapidly build precise maps and navigate spaces safely and efficiently, unlocking their potential for fluent collaboration and coexistence with humans. Existing fiducial marker methods rely on handcrafted feature extraction, which sacrifices accuracy. On the other hand, deep learning pipelines for marker detection fail to meet real-time runtime constraints crucial for navigation applications. In this work, we propose YoloTag -a real-time fiducial marker-based localization system. YoloTag uses a lightweight YOLO v8 object detector to accurately detect fiducial markers in images while meeting the runtime constraints needed for navigation. The detected markers are then used by an efficient perspective-n-point algorithm to estimate UAV states. However, this localization system introduces noise, causing instability in trajectory tracking. To suppress noise, we design a higher-order Butterworth filter that effectively eliminates noise through frequency domain analysis. We evaluate our algorithm through real-robot experiments in an indoor environment, comparing the trajectory tracking performance of our method against other approaches in terms of several distance metrics.

==> reviewers/CommentsToAuthor.txt <==
Comments to author (Associate Editor)
=====================================

Reviewers had mixed views on this paper.  The paper is
interesting, but somewhat limited in terms of the depth
of the research (e.g. it could be done by an undergraduate
in a month).  However, the technical issues they found in
the paper were mostly minor.  There were some concerns over
its relevance to RoMAN, as there is no robot per se so it
seems only tangentially related.


----------------------------------------
Comments on Video:

Seems okay, according to the reviewers
Comments to author (Editor)
================================

[None found]


==> reviewers/Review4073.txt <==
Reviewer 11 of RO-MAN 2024 submission 173

Comments to the author
======================

In this paper, the authors propose a real-time fiducial
marker-based localization system called Yolotag based on
the YOLO v8 object detector. The system estimates the state
of the UAV by utilizing the detected markers through an
efficient perspective-n-point algorithm (EPnP).
Additionally, a noise suppression module is incorporated to
smoothen the state estimates by using a Butterworth filter.

Strengths of this paper are that the YoloTag architecture
achieves better performance and real-time capabilities
compared to existing methods.

It would be beneficial if the authors included a sentence
in the abstract to clarify that the Yolotag architecture
uses existing Apriltag markers. This addition would enhance
the abstract's comprehensibility and contribute to a more
precise understanding of Yolotag.

Apriltag is sometimes used for the markers and sometimes
for the detector, which can be confusing. To make it easier
for the reader to understand, please refer to Apriltag
markers or the Apriltag detection algorithm instead of
simply writing Apriltag.

Fig. 3b is very difficult to read since it is very small
and the original signal is mostly hidden by the filtered
signal. Further, in Section IV the meaning of z is unclear
since it seems to refer to the bounding boxes, which is
also described by b.  

Please explain all abbreviations used in the paper. While
most abbreviations, such as EPnP and FPN, are known to
readers who are familiar with UAVs and YOLO, it would be
better to write the full name first before using the
abbreviations for understandability.

The main weakness of this paper is that the code for
Yolotag is not provided, which makes it very difficult or
impossible to replicate the paper's results. The proposed
real-time fiducial marker-based localization system should
be made publicly available so that it can be used by the
research community.


Comments on the Video
=====================

The video provides good visualizations of the experiment
and the comparison of the Apriltag and Yolotag detection
algorithms for localization.

==> reviewers/Review5005.txt <==
Reviewer 14 of RO-MAN 2024 submission 173

Comments to the author
======================

This paper investigates how to improve fiducial marker
recognition within the context of drone navigation. The
authors train YOLO v8 on a fiducial marker dataset and add
a Butterworth filter for noise reduction. The results
compare the new "YoloTag" recognition system against
Apriltag and DeepTag for spiral and rectangular figure 8
trajectories, finding that YoloTag generally outperforms
the other approaches (although Apriltag actually has the
best Hausdorff Distance metric for the rectangular 8
trajectory). The YoloTag also runs faster than the other
approaches.

Strengths:
+The YoloTag system generally leads to more accurate
localization and thus better drone trajectories in the two
tested examples

+I appreciated that the authors tested YoloTag on a real
drone, rather than just in simulation

+I found the paper to be well-written and easy to follow

Weaknesses:
-Significance + novelty: The paper overall feels like it is
tackling a very niche problem and applies essentially
off-the-shelf methods to do so. As a result, I was left
feeling that the overall impact of the paper is minor. For
example, the fiducial markers in the experiment seemed
quite close together - how likely is it that drones will
operate in an environment with such a high density of
fiducial markers? A comparison against something like
monocular slam (for which there are systems that have been
used with drones for many years now) might have helped to
illustrate the importance of this approach. Other ways to
improve this would have been to test a greater variety of
trajectories, test in a greater variety of environments,
test with different amounts and densities of fiducial
markers, involve trajectories that require rotations of the
robot (in the two tested trajectories the robot always
faces forward), etc. I likewise found it a bit odd that the
results seem to be purely from a single run from each of
the models and at least running, say, 10 trials for each
model and reporting the averages might give us a better
idea of performance.

-Overclaiming: Certain aspects of the paper struck me as
overclaiming. For instance, the authors highlight the speed
of YoloTag, but are comparing it against Apriltag running
on the cpu, which doesn't seem like a fair comparison. I'm
not sure why the authors didn't run a version of Apriltag
with gpu acceleration, which is certainly available (there
is a nvidia library for this) and would have made a more
accurate point of comparison for runtime. Similarly,
sentences like "YoloTag consistently outperformed Apriltag
and DeepTag in terms of localization accuracy metrics like
Hausdorff Distance and Discrete Frechet Distance" seem
inaccurate given Apriltag actually did better for Hausdorff
distance in 1 of the 2 (i.e., 50%) trajectories.

-Conference relevance: This paper doesn't seem to have any
strong connection to human-robot interaction, being rather
a more pure robotics paper.

Minor Weaknesses
(these did not factor into my overall score but are things
I point out to help the authors further improve their
paper):

-The values in Table I seem to lack units, which is
confusing.

-The graphs (Figs 3 and 5) are quite difficult to read.
The authors might remove the equations (all of which are
well-known and not novel) to make more space to enlarge the
figures to enhance legibility.

Summary:
Overall, I did not find any major technical flaws with the
work, but I also did not find that it seems to offer a
strong and novel contribution that is of high relevance and
interest to the conference in its current form.

Comments on the Video
=====================

The video was a bit confusing as it showed the apriltag vs
yolotag runs happening in two different environments,
whereas I thought from the paper that the experiments all
took place in the same environment. Thus, while I
appreciated seeing the actual syst

==> reviewers/Review5015.txt <==
Reviewer 15 of RO-MAN 2024 submission 173

Comments to the author
======================

YoloTag: Vision-based Robust UAV Navigation with Fiducial
Markers
 
This paper presents a real-time fiducial marker-based
localisation method for UAVs that combines Yolo v8 for
multi-marker detection and the perspective n-point
algorithm for UAV pose estimation. The main technical
contribution is incorporating a low-pass filter to smooth
the trajectory tracking signal.
 
Globally, my opinion is positive. I would accept this paper
for publication. Summary Of Strengths:
 
-   The paper is well structured and written, the
introduction clearly states the contributions, and most
figures are self-contained with appropriate captions and
references within the text.
 
-   The work assesses their proposed system with a real
setup.
 
However, important points need some revision and I strongly
invite the Authors to consider fixing the following before
the final submission:
 
The abstract and introduction sections do not motivate the
research appropriately. Although markers have various
advantages, such as potentially being highly precise, fast
to detect, cheap to deploy, and widely supported, they also
have several limitations, e.g., the need to instrument the
environment, accuracy depends on viewpoint, camera
resolution, quality of the calibration, quality of the
marker and the distance and angle to the marker, as well as
the extra complexities associated with multi-robot,
multi-room environments, among others. These limitations
have led to the development of alternative localisation
methods, such as vision-based localisation, e.g., VIO.
However, the manuscript does not explain why or under which
circumstances marker-based methods would be better than
these alternatives.
 
The introduction or related work sections do not highlight
convincing research gap(s). The authors argue that: "the
core issue with current fiducial marker-based localisation
systems is that they fail to generalise well to the
complexities of real-world indoor navigation for UAVs".
However, their experiments are limited to a single and
controlled indoor environment. Furthermore, some related
work subsections are not well-developed or can be omitted.
For example, subsection II. A covers an alternative
localisation method that could be just briefly covered as
part of the introduction (see above), while subsection II.C
only references a couple of representative works and is
very brief.  
 
Sections III and IV cover many unnecessary details of
methods or tools used off-the-shelf by the authors. For
example, section III is limited to a description of YOLO v8
that extends over one page. Moreover, Fig. 2 shows its
complete architecture, which, in my opinion, is
unnecessary. Something similar happens with section IV.
These sections could be explained along the existing
literature much more concisely.
 
Section V introduces the main technical contribution of the
research, i.e., the addition of a second-order Butterworth
low-pass filter to smooth the trajectory tracking signal.
However, this section focuses on standard equations and
definitions and does not appropriately cover more
interesting details, such as the reasons behind the design
decisions. For example, why a Butterworth filter? Why not
Bessel or elliptic filters? If the reason is solely to have
a flatter magnitude response in the pass band (why?), why
not a Chebyshev type 2 filter instead? Why second order?
What would be the effect of using a filter with a higher
order? How would the cut-off frequency change in a
different environment? How is it affected by the viewpoint,
camera resolution, quality of calibration, quality of the
marker and the distance and angle to the marker? What would
be a more principled approach to choosing the cut-off
frequency for this type of application? Why is Fig. 3a a
sinusoidal signal?

Subsection VI.A: The authors mention implementation details
for the methods in Table I until the end of the results
section. More specifically, the programming language used
for each method should be mentioned in this subsection.

Subsection VI.C: "It is evident from this figure that the
trained YOLO V8 model exhibited robust performance in
detecting fiducial markers under varying conditions, such
as image quality degradation and motion blur while
following a desired trajectory". It is not evident from
these Figures how the authors controlled for motion blur or
image quality. How did they adjust these? If they did not,
this should be explicitly stated and the previous statement
adjusted accordingly.
 
Subsection VI.D: "YoloTag was designed for vision-based
autonomous navigation tasks in real-world scenarios". This
statement is misleading. First, Yolotag was designed for
marker-based localisation, not vision-based localisation.
The latter refers to a different family of methods [1, 2].
Second, the method has not been tested in real-world
scenarios, see [1] for an example of such a scenario.
 
Text size in Fig. 3, 5, and 6 needs to be increased to be
readable.
 
Subsection VI.D: "Additionally, they incorporate temporal
information for sequential detection and tracking of
dynamic objects, enhancing accuracy and stability of the
estimated trajectory". This statement needs further
clarification. How do Butterworth filters incorporate this
information?
 
[1] Fehr, M., Schneider, T., Dymczyk, M., Sturm, J., &
Siegwart, R. (2018). Visual-inertial teach and repeat for
aerial inspection. arXiv preprint arXiv:1803.09650.
 
[2] Toro-Arcila, C. A., Becerra, H. M., & Arechavaleta, G.
(2023). Visual path following with obstacle avoidance for
quadcopters in indoor environments. Control Engineering
Practice, 135, 105493.
 
 
Minor points
 
IEEE templates use Figure and not Fig.. However, the
authors are using both in the paper. Consider using
\autoref{} if using the Latex template.
 
Consider moving Fig. 1, 3, and 4 to the top of the page.
 
The acronym EPnP for Efficient Perspective-n-Point is first
used on page 4 without introducing the full term.

Typo in VI.A - "sever": serve?

Comments on the Video
=====================

The video does not go beyond what is already shown in the
paper. However, it does show a working setup and the
experimental conditions used by the authors.

==> reviewers/iThenticateScanResult.txt <==
RO-MAN 2024 has access to the CrossCheck database. Read more about the
CrossCheck initiative to prevent scholarly and professional plagiarism
at http://www.crossref.org/crosscheck.html.

Submission 173 received a cumulative similarity score 21%.

For more information about the scan, log in at
https://ras.papercept.net with your PIN 163828 and password, enter your
RO-MAN 2024 author workspace, and select the option 'Inspect the
reviews and decision letter' under 'Choose an option...' for submission
173.

Similarity scores and scan reports are generated by an external
provider (iThenticate) and not by the conference.

The scan reports are stored on the iThenticate servers and not
downloaded to the conference submission system servers. Eventually the
reports are deleted from the iThenticate servers at a time determined
by conference and provider policy, after which they are no longer
available.

Please check the on-line report to understand how the similarity score
was determined and which sections of your paper may need changes.

The score and report are provided to assist you in revising your
manuscript, if necessary.

The conference will not be able to provide you a score or a report for
the revised manuscript.
